Strong Stationarity Conditions for Optimal Control of Hybrid Systems

We present necessary and sufficient optimality conditions for finite time optimal control problems for a class of hybrid systems described by linear complementarity models. Although these optimal control problems are difficult in general due to the presence of complementarity constraints, we provide a set of structural assumptions ensuring that the tangent cone of the constraints possesses geometric regularity properties. These imply that the classical Karush-Kuhn-Tucker conditions of nonlinear programming theory are both necessary and sufficient for local optimality, which is not the case for general mathematical programs with complementarity constraints. We also present sufficient conditions for global optimality. We proceed to show that the dynamics of every continuous piecewise affine system can be written as the optimizer of a mathematical program which results in a linear complementarity model satisfying our structural assumptions. Hence, our stationarity results apply to a large class of hybrid systems with piecewise affine dynamics. We present simulation results showing the substantial benefits possible from using a nonlinear programming approach to the optimal control problem with complementarity constraints instead of a more traditional mixed-integer formulation.

==> submission package/time_plot.tikz <==
% This file was created by matlab2tikz.
%
\definecolor{mycolor1}{rgb}{0.00000,0.44700,0.74100}%
\definecolor{mycolor2}{rgb}{0.85000,0.32500,0.09800}%
%
\begin{tikzpicture}

\begin{axis}[%
width=0.761\columnwidth,
height=0.6\columnwidth,
at={(0\columnwidth,0\columnwidth)},
scale only axis,
xmin=1.8,
xmax=10.2,
xtick={ 2,  4,  6,  8, 10},
xlabel={Prediction horizon},
xmajorgrids,
ymode=log,
ymin=0.01,
ymax=1000,
yminorticks=true,
ylabel={Computation time [s]},
ymajorgrids,
yminorgrids,
axis background/.style={fill=white},
legend style={at={(0.03,0.97)},anchor=north west,legend cell align=left,align=left,draw=white!15!black}
]
\addplot [color=mycolor1,dashed,line width=3.0pt,forget plot]
  table[row sep=crcr]{%
2	0.0844265222549438\\
4	0.682844996452332\\
6	2.89228105545044\\
8	6.94967150688171\\
10	12.0162440538406\\
};
\addplot [color=mycolor2,dashdotted,line width=3.0pt,forget plot]
  table[row sep=crcr]{%
2	0.112006999999998\\
4	0.220013999999992\\
6	0.344021999999995\\
8	0.492030999999997\\
10	0.544034000000011\\
};
\addplot [color=mycolor1,dashed,line width=1.5pt,mark size=4.0pt,mark=x,mark options={solid},forget plot]
  table[row sep=crcr]{%
2	0.0237839221954346\\
2	0.292904138565063\\
};
\addplot [color=mycolor1,dashed,line width=1.5pt,mark size=4.0pt,mark=x,mark options={solid},forget plot]
  table[row sep=crcr]{%
4	0.174551010131836\\
4	2.17740297317505\\
};
\addplot [color=mycolor1,dashed,line width=1.5pt,mark size=4.0pt,mark=x,mark options={solid},forget plot]
  table[row sep=crcr]{%
6	0.236302852630615\\
6	11.8742837905884\\
};
\addplot [color=mycolor1,dashed,line width=1.5pt,mark size=4.0pt,mark=x,mark options={solid},forget plot]
  table[row sep=crcr]{%
8	0.949717044830322\\
8	82.6818161010742\\
};
\addplot [color=mycolor1,dashed,line width=1.5pt,mark size=4.0pt,mark=x,mark options={solid}]
  table[row sep=crcr]{%
10	1.30181503295898\\
10	629.060441970825\\
};
\addlegendentry{MIP formulation};

\addplot [color=mycolor2,dashdotted,line width=1.5pt,mark size=4.0pt,mark=o,mark options={solid},forget plot]
  table[row sep=crcr]{%
2	0.0560039999999979\\
2	0.720044999999999\\
};
\addplot [color=mycolor2,dashdotted,line width=1.5pt,mark size=4.0pt,mark=o,mark options={solid},forget plot]
  table[row sep=crcr]{%
4	0.112006999999991\\
4	1.040065\\
};
\addplot [color=mycolor2,dashdotted,line width=1.5pt,mark size=4.0pt,mark=o,mark options={solid},forget plot]
  table[row sep=crcr]{%
6	0.168010999999979\\
6	1.46809200000001\\
};
\addplot [color=mycolor2,dashdotted,line width=1.5pt,mark size=4.0pt,mark=o,mark options={solid},forget plot]
  table[row sep=crcr]{%
8	0.220014000000106\\
8	4.85630299999991\\
};
\addplot [color=mycolor2,dashdotted,line width=1.5pt,mark size=4.0pt,mark=o,mark options={solid}]
  table[row sep=crcr]{%
10	0.260015999999951\\
10	4.16826100000003\\
};
\addlegendentry{Sparse LC model};

\end{axis}
\end{tikzpicture}%
